Detecting the halo heating from AGN feedback with ALMA

The Sunyaev-Zel'dovich (SZ) effect can potentially be used to investigate the heating of the circumgalactic medium and subsequent suppression of cold gas accretion onto the host galaxy caused by quasar feedback. We use a deep ALMA observation of HE0515-4414 in band 4, the most luminous quasar known at the peak of cosmic star formation (z=1.7), to search for the SZ signal tracing the heating of the galaxy's halo. ALMA's sensitivity to a broad range of spatial scales enables us to disentangle emitting compact sources from the negative, extended SZ signal. We obtain a marginal S-Z detection (~3.3$\sigma$) on scales of about 300 kpc (30-40 arcsec), at the 0.2 mJy level, 0.5 mJy after applying a correction factor for primary beam attenuation and flux that is resolved out by the array. We show that our result is consistent with a simulated ALMA observation of a similar quasar in the FABLE cosmological simulations. We emphasise that detecting an SZ signal is more easily achieved in the visibility plane than in the (inferred) images. We also confirm a marginal detection (3.2$\sigma$) of a potential SZ dip on smaller scales (<100 kpc) already claimed by other authors, possibly highlighting the complex structure of the halo heating. Finally, we use SZ maps from the FABLE cosmological simulations, convolved with ALMA simulations, to illustrate that band 3 observations are much more effective in detecting the SZ signal with higher significance, and discuss the optimal observing strategy.

==> MNRAS (Oxford University Press)/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
